Iterating Pointers: Enabling Static Analysis for Loop-based Pointers

Pointers are an integral part of C and other programming languages. They enable substantial flexibility from the programmer's standpoint, allowing the user fine, unmediated control over data access patterns. However, accesses done through pointers are often hard to track, and challenging to understand for optimizers, compilers, and sometimes, even for the developers themselves because of the direct memory access they provide. We alleviate this problem by exposing additional information to analyzers and compilers. By separating the concept of a pointer into a data container and an offset, we can optimize C programs beyond what other state-of-the-art approaches are capable of, in some cases even enabling auto-parallelization. Using this process, we are able to successfully analyze and optimize code from OpenSSL, the Mantevo benchmark suite, and the Lempel-Ziv-Oberhumer compression algorithm. We provide the only automatic approach able to find all parallelization opportunities in the HPCCG benchmark from the Mantevo suite the developers identified and even outperform the reference implementation by up to 18%, as well as speed up the PBKDF2 algorithm implementation from OpenSSL by up to 11x.

==> hpccg_data/hpccg_dace_100.dat <==
1 7.6321877145000006 0.38134878394622795 0.42412675054622717
2 5.3719361775 0.1021417811383376 0.3410732481383363
4 3.6603700495 0.08132819762992272 0.16925577342992293
8 3.1261568575 0.09850935069665612 0.18959622789665653
12 3.1900161835 0.05107522568639311 0.1467501630863941
24 5.6674446235 0.5727152269296214 0.13323541532962135


==> hpccg_data/hpccg_dace_150.dat <==
1 27.135393086 2.610723969894643 0.7406207296946405
2 16.9281197675 0.9017308101099246 1.3632825115099223
4 11.554295443 0.13718417088997903 0.6902250116899769
8 9.755326206 0.2675540311530131 0.25524515015301397
12 9.665772300499999 0.40707695525335197 0.1860269112533537
24 9.8899403285 0.18933360895983498 0.3972392219598362


==> hpccg_data/hpccg_dace_200.dat <==
1 63.240463116 2.4591393231082748 2.525953342308256
2 42.018363904500006 1.8326507133144503 3.231998213114423
4 28.4860341785 0.8013158900042932 1.7616108394042804
8 22.3508204155 0.4168337265610269 1.1874776229610298
12 21.92466116 0.6927973951681459 0.637300659568151
24 21.80125293 0.2949042808179385 0.10515492821794226


==> hpccg_data/hpccg_dace_250.dat <==
1 128.7299100425 7.09214875059979 4.408618179199777
2 99.515040212 12.383562978339953 25.228722758939952
4 56.295869514 1.0059710855490849 4.286442987749076
8 46.205129715 2.1879296208801833 4.770991048680187
12 46.1283921985 1.975037925587607 1.4991116457876004
24 43.818032971 0.40418096486065025 0.4147225380606514


==> hpccg_data/hpccg_hpccg_100.dat <==
1 6.974597243 0.1826829649362951 0.48324288353629274
2 5.108046100999999 0.1668115966486905 0.16363302644869115
4 3.3175359464999996 0.07512521363379365 0.14809421863379457
8 2.8468991395 0.10444913234229558 0.26381846054229596
12 2.892884275 0.04812131390956109 0.0619847393095605
24 5.3617389615 0.06693742217682619 0.1721090035768249


==> hpccg_data/hpccg_hpccg_150.dat <==
1 26.738836992 2.0282763840882403 1.3349796610882514
2 16.1700157425 0.2893917309735663 0.1530271423735705
4 11.155036614 0.26213404137596896 0.6830454889759672
8 8.8148798855 0.26227090697736166 0.2912559837773596
12 8.480527239 0.10663280496055272 0.3440474003605498
24 9.1121074205 0.23996295983649674 0.619339728236497


==> hpccg_data/hpccg_hpccg_200.dat <==
1 61.7865485705 2.82103364203941 5.490496933839424
2 40.230676789 2.1209052963015296 4.818862706701523
4 26.752881393000003 0.7760199013771363 1.3931879209771374
8 21.1522429085 0.5861493900619159 0.7751923302619126
12 20.010905684500003 0.48872973709681844 0.7492222302968088
24 20.258402316999998 0.35247219911816075 0.5493186943181598


==> hpccg_data/hpccg_hpccg_250.dat <==
1 118.94202787649999 5.761834773951449 8.839571523551484
2 72.9298380875 3.461642651853282 9.570895099053246
4 55.792429198 3.0095941474089614 1.860145394008967
8 42.992469849 1.0319372407018292 1.9989959817018175
12 55.2019899835 8.382727827148479 8.921040497948482
24 51.6872239995 6.61318846535174 1.5816662719517467


==> hpccg_data/hpccg_polly_100.dat <==
1 8.4230490485 0.21730334312312038 0.16383698492311893
2 8.165566246000001 0.7832247173631997 0.4057861131631988
4 8.050212737999999 0.9731424641353463 0.27649407633535006
8 8.1135044995 0.7995517254355891 0.2187971058355913
12 7.480195795 0.4305596437980448 0.6255275811980443
24 8.141342405 0.7265940157030188 0.30220469530302196


==> hpccg_data/hpccg_polly_150.dat <==
1 30.0102808945 0.9400318307976256 1.1536267083976348
2 29.221976158 1.0987029274187208 1.4587588004187353
4 28.5631847245 0.4126966992439769 0.7286885216439778
8 27.838590136 0.5132904310175554 0.7390226226175578
12 28.3717350625 0.6468397297850679 0.45599417458506863
24 28.7986092775 0.5749676806987871 0.5172815460987827


==> hpccg_data/hpccg_polly_200.dat <==
1 71.94394211599999 7.084684950632862 2.3157160790328817
2 68.9855645085 3.4300816183024665 2.4952096451024772
4 69.90781309100001 4.6652377948391575 1.871702519039161
8 68.67101525300001 5.305432979473288 2.7006863778732964
12 66.468390341 3.6080906206607253 2.3530979248607338
24 69.3787330515 4.531904019353618 1.4982991419536233


==> hpccg_data/hpccg_polly_250.dat <==
1 163.447107156 10.781720621221126 5.986683037621191
2 167.0021259165 11.891353749365948 4.351969060965956
4 163.833846859 4.133500044179698 4.788328979979724
8 167.184199988 8.093762868186673 7.197036892186702
12 153.8775026945 11.461475389699132 6.275813480299092
24 143.2598008435 4.643882728771558 10.73217654157159


==> lzo/lzo.dat <==
Runner Median LowerCI UpperCI
DaCe+adjunct 3.187282823 0.10154711461702615 0.14026371501702517
GCC 3.3301212925 0.21089433228465015 0.11744098008465098


==> pbkdf_data/pbkdf_dace_1.dat <==
1 3.7300000000000004 0.04815063979091416 0.08415063979091375
2 3.66 0.02753792396796717 0.06553792396796565
4 3.67 0.06553589675328597 0.055535896753286185
12 3.675 0.0017448742533381356 0.12174487425333913
24 3.67 0.0388153043941899 0.04681530439418902


==> pbkdf_data/pbkdf_dace_12.dat <==
1 41.9 0.37232649643686244 0.31232649643686017
2 26.75 0.25857149834353876 0.21857149834353962
4 10.850000000000001 0.10484873357628999 0.18484873357629183
12 4.550000000000001 0.03995718082032873 0.1559571808203266
24 4.96 0.0979295530835147 0.06192955308351511


==> pbkdf_data/pbkdf_dace_2.dat <==
1 7.055 0.05551580562145819 0.11751580562145936
2 4.705 0.020952909078441273 0.04095290907844262
4 3.97 0.10181328187366567 0.10781328187366634
12 3.95 0.11298957931175568 0.04898957931175563
24 4.404999999999999 0.4045997719941301 0.08259977199413093


==> pbkdf_data/pbkdf_dace_24.dat <==
1 83.30000000000001 0.293867287163863 0.593867287163846
2 52.75 0.2126764560122254 0.7926764560122237
4 20.85 0.10778674831432156 0.12778674831431758
12 8.129999999999999 0.07771639667551256 0.13571639667551239
24 7.75 0.052922130428103564 0.12692213042810518


==> pbkdf_data/pbkdf_fastpbkdf2_1.dat <==
1 1.3 0.0032621571627409196 0.0012621571627411399
2 1.3 0.00764281137200884 0.003642811372008836
4 1.3 0.007828291119209574 0.0018282911192097906
12 1.3 0.005016209550321227 0.0010162095503212232
24 1.3 0.007828291119209574 0.0018282911192097906


==> pbkdf_data/pbkdf_fastpbkdf2_12.dat <==
1 14.1 0.06677733537931374 0.32677733537931175
2 7.095 0.046548323835471805 0.20654832383547017
4 3.67 0.010082319976513432 0.016082319976514547
12 1.315 0.01460800029308773 0.03460800029308775
24 1.355 0.03866766018366641 0.05066766018366686


==> pbkdf_data/pbkdf_fastpbkdf2_2.dat <==
1 2.52 0.009608448537110181 0.027608448537110863
2 1.3 0.0117185154219146 0.017718515421914827
4 1.295 0.003770261937901642 0.003770261937901642
12 1.3 0.0050606963803332405 0.003060696380333461
24 1.3 0.0010162095503210011 0.005016209550321449


==> pbkdf_data/pbkdf_fastpbkdf2_24.dat <==
1 27.9 0.18288648740994873 0.5428864874099553
2 14.1 0.030486286509638916 0.1504862865096399
4 7.11 0.029976669001307243 0.07797666900130729
12 2.6100000000000003 0.05069124274167258 0.10269124274167218
24 2.875 0.012906487228991459 0.030906487228991253


==> pbkdf_data/pbkdf_parallel_1.dat <==
1 3.675 0.00924976577902692 0.021249765779027374
2 3.68 0.04523910126831421 0.053239101268314215
4 3.73 0.03631369534221873 0.09831369534221901
12 3.69 0.020512442623430882 0.020512442623430882
24 3.69 0.011624210026369042 0.04562421002636885


==> pbkdf_data/pbkdf_parallel_12.dat <==
1 41.9 0.2738916147313404 0.3738916147313489
2 23.8 0.15561620494739614 0.395616204947391
4 11.95 0.10285622744017786 0.12285622744018099
12 4.6 0.11953508745566577 0.09353508745566774
24 4.765000000000001 0.05773199957862296 0.16973199957862128


==> pbkdf_data/pbkdf_parallel_2.dat <==
1 7.2 0.0657099747073353 0.1277099747073347
2 4.1850000000000005 0.06778198288048998 0.15978198288048873
4 3.71 0.011678762532638665 0.2956787625326376
12 4.0600000000000005 0.23578402113469243 0.16978402113469127
24 3.725 0.04715295944955544 0.18315295944955556


==> pbkdf_data/pbkdf_parallel_24.dat <==
1 84.75 0.9180674372795039 1.1980674372794766
2 47.45 2.8015665798845077 0.5815665798845089
4 23.8 0.1667773353793116 0.22677733537931388
12 8.805 0.09157726873096372 0.08357726873096105
24 7.135 0.05658943498382207 0.052589434983822514


==> pbkdf_data/pbkdf_polly_1.dat <==
1 3.67 0.03663495895578173 0.04463495895578262
2 3.67 0.03439008006225652 0.03439008006225741
4 3.6799999999999997 0.026323574478736678 0.060323574478737374
12 3.6950000000000003 0.03829257466919378 0.09629257466919361
24 3.6799999999999997 0.04198386011276556 0.041983860112767335


==> pbkdf_data/pbkdf_polly_12.dat <==
1 42.0 0.24407383000065153 0.5040738300006566
2 41.9 0.6566230895407656 0.1966230895407719
4 42.1 0.37842416296317083 0.5384241629631674
12 42.1 0.44306458089957346 0.5230645808995718
24 42.25 0.5350530041756087 0.4150530041756042


==> pbkdf_data/pbkdf_polly_2.dat <==
1 7.245 0.16616455852517298 0.028164558525173078
2 7.18 0.12219489502092173 0.09819489502092438
4 7.105 0.08569781944514343 0.22769781944514111
12 7.21 0.13326117143040506 0.11126117143040481
24 7.215 0.13578985112085373 0.17578985112085288


==> pbkdf_data/pbkdf_polly_24.dat <==
1 83.25 0.7485607504240619 0.9685607504240323
2 83.35 0.6036792779143525 0.643679277914373
4 82.6 0.41070124103072203 1.9307012410307323
12 83.6 0.48556990176122383 0.9055699017612682
24 83.19999999999999 0.292086780000119 0.8520867800001213


==> pbkdf_data_2/pbkdf_dace_16.dat <==
1 56.0 0.3268539270279973 0.28685392702799106
2 35.6 2.539643012812988 1.1596430128129924
4 14.0 0.231357043787483 0.15135704378748116
8 8.78 0.07348794346328447 0.10548794346328805
12 7.995 0.07716325324699991 0.1811632532470009
24 6.255 0.09125575322959101 0.11725575322959081


==> pbkdf_data_2/pbkdf_dace_2.dat <==
1 7.29 0.07851231969449035 0.09651231969449281
2 4.8149999999999995 0.09938173315961052 0.0653817331596116
4 3.98 0.10761501222996328 0.07361501222996347
8 4.33 0.23111950150266392 0.09511950150266113
12 3.995 0.054506044543715326 0.054506044543715326
24 4.32 0.14726938695746572 0.061269386957463645


==> pbkdf_data_2/pbkdf_dace_4.dat <==
1 14.25 0.24537659947728585 0.08537659947728216
2 9.43 0.20002463748696542 0.23802463748696567
4 4.08 0.06271793485431942 0.07271793485431921
8 4.465 0.04672012300112893 0.024720123001130467
12 4.055 0.041221776773107344 0.057221776773109134
24 4.49 0.03723417601528567 0.06923417601528747


==> pbkdf_data_2/pbkdf_dace_8.dat <==
1 27.8 0.14538811155253129 0.20538811155253356
2 17.95 0.3107247604385144 0.23072476043850898
4 8.120000000000001 0.1731709538948678 0.049170953894861924
8 4.495 0.057730162303579746 0.08573016230358022
12 4.27 0.03810181534975943 0.040101815349760095
24 4.62 0.05814705620660998 0.08014705620660845


==> pbkdf_data_2/pbkdf_fastpbkdf2_16.dat <==
1 18.65 0.18053777957820927 0.4405377795782144
2 9.455 0.06305576868200014 0.19305576868199914
4 4.81 0.019331395822160147 0.07933139582216242
8 2.55 0.017555552930748064 0.06755555293074789
12 2.535 0.022052595405541275 0.06005259540554064
24 2.09 0.04704629668952798 0.10704629668952848


==> pbkdf_data_2/pbkdf_fastpbkdf2_2.dat <==
1 2.52 0.0029236206391685116 0.03292362063916787
2 1.3 0.01471917923593602 0.0547191792359365
4 1.3 0.019327799306638305 0.05332779930663856
8 1.295 0.003770261937901642 0.003770261937901642
12 1.3 0.006455502144048886 0.0004555021440491025
24 1.3 0.0012621571627409178 0.0032621571627411416


==> pbkdf_data_2/pbkdf_fastpbkdf2_4.dat <==
1 4.79 0.024342398193794246 0.19234239819379528
2 2.52 0.005656582238419361 0.013656582238419368
4 1.3 0.007694087177798403 -0.0003059128222016039
8 1.29 0.001952019510424563 0.011952019510424794
12 1.29 0.007893268264366649 0.03189326826436667
24 1.3 0.0030606963803332388 0.005060696380333463


==> pbkdf_data_2/pbkdf_fastpbkdf2_8.dat <==
1 9.35 0.010884485248894293 0.25488448524889407
2 4.865 0.04766425651847861 0.11566425651847645
4 2.525 0.022219374187195662 0.05421937418719569
8 1.3050000000000002 0.015969746715258415 0.041969746715258216
12 1.29 0.034841533518367385 0.17884153351836662
24 1.3 0.006793686396348253 0.010793686396348257


==> pbkdf_data_2/pbkdf_parallel_16.dat <==
1 56.05 0.4120059310743187 0.472005931074321
2 31.7 1.9722655506080216 0.5122655506080243
4 15.9 0.2306057046857788 0.030605704685772395
8 8.625 0.12389090431921446 0.04189090431921372
12 8.059999999999999 0.11750308911089391 0.12550308911089303
24 5.925000000000001 0.03933071660147913 0.07733071660147939


==> pbkdf_data_2/pbkdf_parallel_2.dat <==
1 7.255 0.11423627497134792 0.13623627497134816
2 4.165 0.1391586504549771 0.0891586504549764
4 3.6950000000000003 0.07215261707575316 0.3221526170757514
8 4.04 0.23444773621451764 0.12244773621451888
12 3.98 0.22804802367700017 0.160048023677001
24 3.73 0.04452164312814322 0.2985216431281432


==> pbkdf_data_2/pbkdf_parallel_4.dat <==
1 14.4 0.3216463995302785 0.20164639953027752
2 8.215 0.511438147513374 0.10743814751337766
4 4.27 0.0850034302413043 0.07100343024130495
8 4.155 0.0669546705138826 0.04695467051388302
12 4.115 0.05362126762755626 0.05762126762755404
24 4.1850000000000005 0.061557911360500484 0.1395579113604999


==> pbkdf_data_2/pbkdf_parallel_8.dat <==
1 28.1 0.27858610244588533 0.23858610244588618
2 16.0 0.6037703001668664 0.3637703001668662
4 8.145 0.11539022720277892 0.13939022720278338
8 4.41 0.08787218071533065 0.08787218071533065
12 4.45 0.072567116205148 0.026567116205146846
24 4.455 0.0551317256257251 0.04513172562572354


==> pbkdf_data_2/pbkdf_polly_16.dat <==
1 56.05 1.1007104215063208 0.620710421506331
2 55.55 0.42585954944426163 0.36585954944427357
4 55.6 0.5418860854115337 0.42188608541152917
8 55.0 0.20807689522342088 0.8080768952234436
12 55.349999999999994 0.2116308210586908 0.5116308210587022
24 55.35 0.49610340855620194 0.3961034085561934


==> pbkdf_data_2/pbkdf_polly_2.dat <==
1 7.255 0.15665253585843697 0.1866525358584381
2 7.35 0.09269124274167329 0.06069124274167148
4 7.11 0.08367115687597693 0.1376711568759772
8 7.265 0.10680917352692632 0.08480917352692607
12 7.470000000000001 0.20256385616723627 0.0685638561672377
24 7.355 0.2056146492348052 0.06761464923480354


==> pbkdf_data_2/pbkdf_polly_4.dat <==
1 14.2 0.1346485340876047 0.4346485340876054
2 14.25 0.18118808425666266 0.2811880842566641
4 14.3 0.26394367894110715 0.16394367894110573
8 14.2 0.14677271513643575 0.12677271513643973
12 14.1 0.2890476894328131 0.18904768943281525
24 14.05 0.23470435888991936 0.13470435888991794


==> pbkdf_data_2/pbkdf_polly_8.dat <==
1 27.75 0.18858610244588547 0.32858610244588604
2 28.15 0.3456362925111236 0.185636292511127
4 27.85 0.18274435892864815 0.24274435892865043
8 28.05 0.4479030240940496 0.547903024094051
12 27.75 0.168789504762902 0.5487895047629117
24 28.05 0.403903526018798 0.3239035260187926


==> simple_data/hi_no_twin.dat <==
Comp Time Ymin Ymax
GCC 4.8745296815 0.03645622147932048 0.11983900187931784
Clang 4.7102335255 0.14909109621251382 0.4410145314125131
Polly 4.672352458000001 0.026211946363539518 0.024041612963539016


==> simple_data/hi_twin.dat <==
Comp Time Ymin Ymax
GCC 4.626188259 0.04179419689519204 0.09289361009519315
Clang 4.617298364 0.013822883315929069 0.011278964315928341
Polly 4.688188498500001 0.023248886038127914 0.03853751263812821
DaCe 4.884783111000001 0.09238583257117661 0.047783246371174926


==> simple_data/new/hi_no_twin.dat <==
Comp Time Ymin Ymax
GCC 4.8745296815 0.03645622147932048 0.11983900187931784
Clang 4.7102335255 0.14909109621251382 0.4410145314125131
Polly 4.672352458000001 0.026211946363539518 0.024041612963539016


==> simple_data/new/hi_twin.dat <==
Comp Time Ymin Ymax
GCC 4.626188259 0.04179419689519204 0.09289361009519315
Clang 4.617298364 0.013822883315929069 0.011278964315928341
Polly 4.688188498500001 0.023248886038127914 0.03853751263812821
DaCe 4.884783111000001 0.09238583257117661 0.047783246371174926


==> simple_data/new/simple_Clang.dat <==
1 4.7102335255 0.14909109621251382 0.4410145314125131
2 4.7102335255 0.14909109621251382 0.4410145314125131
4 4.7102335255 0.14909109621251382 0.4410145314125131
6 4.7102335255 0.14909109621251382 0.4410145314125131
8 4.7102335255 0.14909109621251382 0.4410145314125131
12 4.7102335255 0.14909109621251382 0.4410145314125131


==> simple_data/new/simple_Clang_twin.dat <==
1 4.617298364 0.013822883315929069 0.011278964315928341
2 4.617298364 0.013822883315929069 0.011278964315928341
4 4.617298364 0.013822883315929069 0.011278964315928341
6 4.617298364 0.013822883315929069 0.011278964315928341
8 4.617298364 0.013822883315929069 0.011278964315928341
12 4.617298364 0.013822883315929069 0.011278964315928341


==> simple_data/new/simple_DaCe.dat <==
1 4.884783111000001 0.09238583257117661 0.047783246371174926
2 4.1736105355 0.025238459531093937 0.07904189693109487
4 3.6327800745000003 0.023677311008380997 0.01134777680838095
6 3.0293524525 0.013619316242818869 0.01141540504281835
8 2.6505403825 0.020586789600239186 0.025566340800239118
12 2.322181562 0.0114407357248405 0.02302694112484094


==> simple_data/new/simple_GCC.dat <==
1 4.8745296815 0.03645622147932048 0.11983900187931784
2 4.8745296815 0.03645622147932048 0.11983900187931784
4 4.8745296815 0.03645622147932048 0.11983900187931784
6 4.8745296815 0.03645622147932048 0.11983900187931784
8 4.8745296815 0.03645622147932048 0.11983900187931784
12 4.8745296815 0.03645622147932048 0.11983900187931784


==> simple_data/new/simple_GCC_twin.dat <==
1 4.626188259 0.04179419689519204 0.09289361009519315
2 4.626188259 0.04179419689519204 0.09289361009519315
4 4.626188259 0.04179419689519204 0.09289361009519315
6 4.626188259 0.04179419689519204 0.09289361009519315
8 4.626188259 0.04179419689519204 0.09289361009519315
12 4.626188259 0.04179419689519204 0.09289361009519315


==> simple_data/new/simple_Polly.dat <==
1 4.672352458000001 0.026211946363539518 0.024041612963539016
2 4.650422652 0.0372679286577462 0.04988416645774585
4 4.74775611 0.049181417854406995 0.03256773185440753
6 4.768621153 0.07751228813313737 0.025793022333138182
8 4.708189533500001 0.017934774073990134 0.03905595087398783
12 4.725841647 0.04460198958713768 0.02878360038713801


==> simple_data/new/simple_Polly_twin.dat <==
1 4.688188498500001 0.023248886038127914 0.03853751263812821
2 4.762649239 0.0729807520043293 0.032146037604330324
4 4.728210487 0.04022680392584643 0.03555537852584667
6 4.6813274765 0.02903811248619803 0.04346596448619877
8 4.683712852 0.025511559034034903 0.021143228634034728
12 4.7253371775 0.044937169505365304 0.02368029310536457


==> simple_data/simple_DaCe.dat <==
2 4.1736105355 0.025238459531093937 0.07904189693109487
4 3.6327800745000003 0.023677311008380997 0.01134777680838095
6 3.0293524525 0.013619316242818869 0.01141540504281835
8 2.6505403825 0.020586789600239186 0.025566340800239118
12 2.322181562 0.0114407357248405 0.02302694112484094


==> simple_data/simple_Polly.dat <==
2 4.650422652 0.0372679286577462 0.04988416645774585
4 4.74775611 0.049181417854406995 0.03256773185440753
6 4.768621153 0.07751228813313737 0.025793022333138182
8 4.708189533500001 0.017934774073990134 0.03905595087398783
12 4.725841647 0.04460198958713768 0.02878360038713801


==> simple_data/simple_Polly_twin.dat <==
2 4.762649239 0.0729807520043293 0.032146037604330324
4 4.728210487 0.04022680392584643 0.03555537852584667
6 4.6813274765 0.02903811248619803 0.04346596448619877
8 4.683712852 0.025511559034034903 0.021143228634034728
12 4.7253371775 0.044937169505365304 0.02368029310536457

